M3: Mamba-assisted Multi-Circuit Optimization via MBRL with Effective Scheduling

Recent advancements in reinforcement learning (RL) for analog circuit optimization have demonstrated significant potential for improving sample efficiency and generalization across diverse circuit topologies and target specifications. However, there are challenges such as high computational overhead, the need for bespoke models for each circuit. To address them, we propose M3, a novel Model-based RL (MBRL) method employing the Mamba architecture and effective scheduling. The Mamba architecture, known as a strong alternative to the transformer architecture, enables multi-circuit optimization with distinct parameters and target specifications. The effective scheduling strategy enhances sample efficiency by adjusting crucial MBRL training parameters. To the best of our knowledge, M3 is the first method for multi-circuit optimization by leveraging both the Mamba architecture and a MBRL with effective scheduling. As a result, it significantly improves sample efficiency compared to existing RL methods.

==> M3-1.csv <==
,timesteps,max_rewards,two_stage_tia_45nm.cir's episode_rewards_mean,two_stage_tia_45nm.cir's episode_rewards_std,two_stage_tia_45nm.cir's episode_rewards_min,two_stage_tia_45nm.cir's episode_rewards_max,two_stage_tia_45nm.cir's episode_lengths_mean,two_stage_tia_45nm.cir's episode_lengths_std,two_stage_tia_45nm.cir's episode_lengths_min,two_stage_tia_45nm.cir's episode_lengths_max,two_stage_tia_45nm.cir's success,reverse_two_stage_opamp_45nm.cir's episode_rewards_mean,reverse_two_stage_opamp_45nm.cir's episode_rewards_std,reverse_two_stage_opamp_45nm.cir's episode_rewards_min,reverse_two_stage_opamp_45nm.cir's episode_rewards_max,reverse_two_stage_opamp_45nm.cir's episode_lengths_mean,reverse_two_stage_opamp_45nm.cir's episode_lengths_std,reverse_two_stage_opamp_45nm.cir's episode_lengths_min,reverse_two_stage_opamp_45nm.cir's episode_lengths_max,reverse_two_stage_opamp_45nm.cir's success,twostageopamp2_45nm.cir's episode_rewards_mean,twostageopamp2_45nm.cir's episode_rewards_std,twostageopamp2_45nm.cir's episode_rewards_min,twostageopamp2_45nm.cir's episode_rewards_max,twostageopamp2_45nm.cir's episode_lengths_mean,twostageopamp2_45nm.cir's episode_lengths_std,twostageopamp2_45nm.cir's episode_lengths_min,twostageopamp2_45nm.cir's episode_lengths_max,twostageopamp2_45nm.cir's success,comparator_45nm.cir's episode_rewards_mean,comparator_45nm.cir's episode_rewards_std,comparator_45nm.cir's episode_rewards_min,comparator_45nm.cir's episode_rewards_max,comparator_45nm.cir's episode_lengths_mean,comparator_45nm.cir's episode_lengths_std,comparator_45nm.cir's episode_lengths_min,comparator_45nm.cir's episode_lengths_max,comparator_45nm.cir's success,model 0's loss,model 1's loss,model 2's loss,model 3's loss,model 4's loss,model 5's loss,model 6's loss,qf1_loss,qf2_loss,policy_loss,alpha_loss,alpha,log_pi_max,log_pi_min,target_entropy
0,0,-1.1109492710448625,-34.29812860782498,2.8445492155664533,-38.18665279811604,-30.038548389771016,30.0,0.0,30,30,0,-34.246865502088625,1.6480453294142223,-36.4312716378147,-31.499377729198983,30.0,0.0,30,30,0,-36.59600704593491,1.5485870807502766,-38.49535109628718,-33.97273516615829,30.0,0.0,30,30,0,-19.036509314077712,3.239688215645039,-23.701258563460136,-13.606446670998547,30.0,0.0,30,30,0,0.032703884,0.02914174,0.032799825,0.015426453,0.017060097,0.018922217,0.021297064,0.4617856442928314,0.4428444802761078,-4.495687484741211,-0.06722132116556168,0.9939839839935303,-3.8525941371917725,-6.201593399047852,-7.0
1,300,-0.2592392460405266,-23.370464428541062,1.8095863006346076,-26.043777533718522,-21.015937817994526,30.0,0.0,30,30,0,-24.124631800338754,1.303530738958564,-25.802416037426816,-22.034914126065544,30.0,0.0,30,30,0,-48.93081959164604,0.478939213925506,-49.750487347683865,-48.33645662322256,30.0,0.0,30,30,0,1.9062323516545554,1.0851302266999365,0.4118009936406395,3.4227949113493397,23.4,0.7999999999999999,22,25,10,0.022924332,0.020525692,0.023498978,0.006716854,0.0094019,0.008328138,0.008934958,0.3138512969017029,0.32008275389671326,-29.782791137695312,-18.34278678894043,0.16922776401042938,5.235965728759766,-7.087485313415527,-7.0
2,600,10.0,-13.925731936709202,13.702713269926644,-29.40981623165803,-0.2609505339909379,21.0,9.0,12,30,5,-26.593935083956815,0.8356278047299056,-28.463652132376446,-25.72724751568649,30.0,0.0,30,30,0,-13.25283518593075,0.48711402674420035,-14.161026125071505,-12.733178438683224,30.0,0.0,30,30,0,5.6237410531748235,0.45815333505854394,4.533383148306493,6.0881636100932095,13.2,0.7483314773547883,12,15,10,0.02283137,0.021674316,0.023968317,0.007625062,0.02983163,0.00994241,0.009167932,0.17384134232997894,0.2229779213666916,-15.498774528503418,-17.257688522338867,0.033444132655858994,19.380104064941406,-6.283063888549805,-7.0
3,900,-0.028988924981562136,-39.571628975535816,1.017113582230147,-41.037314959702044,-38.282938982708856,30.0,0.0,30,30,0,-20.20558217194597,1.4337943363516275,-22.999943907250007,-18.413662525348382,30.0,0.0,30,30,0,-42.456963208380515,1.5387215096795104,-44.752562817835305,-38.94478861169815,30.0,0.0,30,30,0,2.8747311345580604,7.975306738917743,-14.246967944815097,7.302028915085295,15.3,7.37631344236401,11,30,8,0.01787577,0.015916709,0.016074885,0.0058361394,0.024322312,0.009117749,0.0076619135,0.15388578176498413,0.17624332010746002,-3.140991449356079,0.08017095178365707,0.012199316173791885,23.75969696044922,-8.147011756896973,-7.0
4,1200,10.0,-28.550538994303857,1.4998457566540329,-30.37484034004644,-25.780495576726228,30.0,0.0,30,30,0,-10.011768369977363,1.1033210231803354,-12.523364778622,-8.905527599533658,30.0,0.0,30,30,0,-10.393076818103797,0.748469006159778,-11.709181641808163,-9.043787442996177,30.0,0.0,30,30,0,5.765352247861154,1.2937964247515994,2.3762322060555032,6.949536573775125,13.1,2.022374841615669,12,19,10,0.020350276,0.019043865,0.02011136,0.0077435537,0.028026652,0.009944885,0.008759709,0.1374828815460205,0.13443917036056519,4.866313934326172,1.6374324560165405,0.01281409990042448,29.088363647460938,-1.9140119552612305,-7.0
5,1500,10.0,-34.6860941371299,2.888847077544628,-38.960886689800624,-30.57821562185676,30.0,0.0,30,30,0,-9.935120559337818,0.8458281541978303,-12.0783805870078,-9.11682414823301,30.0,0.0,30,30,0,-28.06056546360561,1.2648458080791702,-30.066906889187038,-25.557335464338546,30.0,0.0,30,30,0,6.5021802901895445,0.7702380267442863,4.788694432744096,7.473689245953831,9.8,0.4,9,10,10,0.01685034,0.015133605,0.0168764,0.005614696,0.032167505,0.0074773524,0.0072230846,0.19493477046489716,0.2254817634820938,6.745599269866943,-1.9926621913909912,0.013925813138484955,21.99239730834961,-4.318535327911377,-7.0
6,1800,10.0,-29.181143824284806,0.713889484981981,-30.096986927937504,-27.970022965938007,30.0,0.0,30,30,0,-10.223239116768749,0.6413014131478503,-11.45999998845744,-9.651356494146185,30.0,0.0,30,30,0,-18.263941157581634,0.706202150412817,-20.10066536139029,-17.641404016726206,30.0,0.0,30,30,0,6.456972866751739,0.579165715901274,5.539369624309433,7.3744265561385,10.2,0.4,10,11,10,0.019951219,0.016353494,0.020054365,0.007312413,0.9447895,0.008568528,0.009234831,0.13443367183208466,0.07659424841403961,8.710623741149902,-2.3720974922180176,0.015379427000880241,29.514019012451172,-5.565296173095703,-7.0
7,2100,10.0,-30.501495521721864,0.3736841827564421,-31.399246779960805,-30.134824703138495,30.0,0.0,30,30,0,-7.9726348818059,1.0915217926092422,-9.775058293142349,-6.451907591385529,30.0,0.0,30,30,0,-57.02012157066282,0.5083108042824501,-57.69314649594167,-56.39107486559175,30.0,0.0,30,30,0,6.340507642044851,0.5686922291004952,5.105375511075917,7.064265916461125,11.1,0.3,11,12,10,0.018733498,0.01710121,0.016833313,0.007500733,0.018546822,0.008903966,0.008144923,0.16777822375297546,0.1577635109424591,9.077675819396973,7.074307441711426,0.018102014437317848,27.848604202270508,-4.8648481369018555,-7.0
8,2400,-0.056068740528264195,-30.087123083591415,1.0043062303841652,-31.60353472919628,-28.68094665167815,30.0,0.0,30,30,0,-8.444975757878591,1.482902008132961,-11.080727609129308,-6.502637515394179,30.0,0.0,30,30,0,-28.567470696911847,1.1521956082155749,-30.194744830263062,-26.77158374830101,30.0,0.0,30,30,0,5.458096914301674,0.49566493600349665,4.671748849307628,6.112767996027497,12.4,0.6633249580710799,12,14,10,0.010696536,0.010450396,0.018730449,0.0075194235,0.014332769,0.010664791,0.009120652,0.35276564955711365,0.46780622005462646,-34.71941375732422,-1.9250365495681763,0.032233335077762604,22.995269775390625,-3.8835794925689697,-7.0
9,2700,10.0,-28.315758206508,1.033219108092007,-29.592299566532915,-26.408479762673796,30.0,0.0,30,30,0,-8.347061785655063,1.1216178784854582,-10.625036767425609,-6.904481018851578,30.0,0.0,30,30,0,-17.90229367125016,0.5987625935619313,-19.559642173721446,-17.485412593552017,30.0,0.0,30,30,0,6.664509501510477,0.5428588563144613,5.50621963871766,7.337372197091484,10.9,0.5385164807134504,10,12,10,0.013319422,0.012449791,0.01910223,0.00776352,0.015072482,0.010264134,0.009830711,0.2588939368724823,0.28715240955352783,-38.60981750488281,-1.1729167699813843,0.025164132937788963,21.02698516845703,-2.767308235168457,-7.0
10,3000,10.0,-49.027153560236926,2.169601469428078,-55.37957769944825,-47.67594337391895,30.0,0.0,30,30,0,-6.921463752740211,1.5456530767969223,-9.293274244492517,-4.777970800060329,30.0,0.0,30,30,0,-23.960109364545364,1.3369646952826328,-26.594650313029668,-22.342937766351653,30.0,0.0,30,30,0,5.738736111447365,1.0890159820918162,4.21634116398786,7.066921054879357,14.5,2.692582403567252,12,20,10,0.014028056,0.013812124,0.020455942,0.008301556,0.015016927,0.0116271125,0.010225801,0.3749312162399292,0.5123735666275024,-47.371150970458984,-2.429922103881836,0.02504166215658188,32.09110641479492,-4.703795433044434,-7.0
11,3300,10.0,-32.12816606017377,2.4217331651202665,-35.23612654755505,-28.76144777335176,30.0,0.0,30,30,0,-15.180649184999263,0.9476378064052234,-17.78391398833373,-14.47619134554081,30.0,0.0,30,30,0,-23.96796435131937,0.5720727062468813,-25.05111610365757,-22.844361988062925,30.0,0.0,30,30,0,4.6559957160595165,0.8936746560457495,2.9993905138498604,5.99215219296358,19.0,1.3416407864998738,17,22,10,0.013117828,0.013799332,0.017809965,0.008557095,0.014959771,0.011589126,0.010241853,0.5397030711174011,0.7453063726425171,-59.81681823730469,-0.8243570327758789,0.022936761379241943,43.035400390625,-6.923099994659424,-7.0
12,3600,-0.13263535694238915,-34.52514329658455,1.991585365095163,-37.64448509970036,-31.554542268212902,30.0,0.0,30,30,0,-28.15845495183398,1.0297032935475974,-29.258833901882838,-26.019039879281983,30.0,0.0,30,30,0,-13.054726286972846,0.46232403019006224,-13.934322106779183,-12.338232544465523,30.0,0.0,30,30,0,-18.328227196629285,2.8295233272547664,-24.689271333939804,-15.305367858498318,30.0,0.0,30,30,0,0.012664007,0.0148942135,0.017221658,0.007567604,0.016404603,0.011458181,0.010817903,0.41858816146850586,0.7197415232658386,-63.480979919433594,-2.6161048412323,0.027600722387433052,20.28097915649414,-4.267916679382324,-7.0
13,3900,-0.025663456709535373,-30.540333317756527,0.42589740905156465,-31.20259004132605,-29.847016629458434,30.0,0.0,30,30,0,-8.728673207585718,0.9497502664501342,-10.091585679490345,-7.247814344783842,30.0,0.0,30,30,0,-22.493460647438376,0.8578466865810008,-23.784880310592364,-21.013761293522002,30.0,0.0,30,30,0,-16.37049084375041,2.7649365202785785,-21.516666350337307,-13.072810324837214,30.0,0.0,30,30,0,0.013854532,0.014398256,0.01967099,0.0076687736,0.015746348,0.011536396,0.009999123,0.18907490372657776,0.4892400801181793,-53.949520111083984,0.5728931427001953,0.029721427708864212,18.026369094848633,-7.485378265380859,-7.0
14,4200,10.0,-27.093442201731357,1.1083264199346907,-28.54409135010126,-25.56940330294923,30.0,0.0,30,30,0,-4.53902477804816,0.6021398092980034,-5.382820687235547,-3.8283985358634856,30.0,0.0,30,30,0,-7.097101974785285,0.4060995765899899,-7.771297807728381,-6.622108011711885,30.0,0.0,30,30,0,6.479136340515831,0.6671824732987943,5.279465489414711,7.397058501833083,11.3,0.6403124237432849,10,12,10,0.011907993,0.012607996,0.018455964,0.007417347,0.016899096,0.010229052,0.009987616,0.16533304750919342,0.30343523621559143,-54.213504791259766,-0.07661047577857971,0.024229714646935463,23.503631591796875,-6.738128185272217,-7.0
15,4500,10.0,-25.420221446899845,1.9246458119750764,-28.134909085415956,-23.098213763410488,30.0,0.0,30,30,0,-13.384768662613642,1.9823856020065003,-16.00943679112186,-10.21337973508667,30.0,0.0,30,30,0,-7.26550126848265,0.7859473088903831,-9.123748523882988,-6.383941418317308,30.0,0.0,30,30,0,5.705603842435499,1.1584297409455968,2.8639913787715194,6.807926887380667,13.2,1.2489995996796797,12,16,10,0.013952201,0.013666038,0.018191516,0.007220261,0.01813203,0.011595748,0.00974081,0.20106102526187897,0.2551177442073822,-49.14715576171875,1.042221188545227,0.022874977439641953,23.652664184570312,-5.368248462677002,-7.0
16,4800,10.0,-14.151627135474266,1.7457313884508265,-16.726587305511668,-11.34057546059375,30.0,0.0,30,30,0,-5.409723451110918,0.7060541333573322,-6.797243086234116,-4.246157286130095,30.0,0.0,30,30,0,-17.162433751654042,0.44285509514050164,-18.013530189304486,-16.505811396489566,30.0,0.0,30,30,0,-12.781538183584876,1.9611971940609672,-16.738652407221224,-10.585132135179062,30.0,0.0,30,30,0,0.012305001,0.0135195535,0.01565194,0.00738406,0.018034488,0.010306997,0.009865403,0.11475773900747299,0.11164435744285583,-44.49649429321289,-1.273236870765686,0.02531900256872177,20.025638580322266,-4.044504165649414,-7.0
17,5100,10.0,-20.76016569445091,2.199214074397711,-23.556876719279217,-16.299314816980928,30.0,0.0,30,30,0,-6.562618149741823,1.2966588066888958,-8.439812739120491,-5.103536102629776,30.0,0.0,30,30,0,-16.928641717190974,1.800618355421385,-19.343876889456617,-14.357722675657646,30.0,0.0,30,30,0,6.88269162469973,0.4777026769693024,5.701715001540049,7.407276206198501,10.1,0.3,10,11,10,0.013300463,0.013675155,0.017719835,0.0074903127,0.018306233,0.010986607,0.009736978,0.09960445761680603,0.1376817226409912,-37.56587600708008,-0.07390146702528,0.02151164785027504,23.3626708984375,-2.0509228706359863,-7.0
18,5400,10.0,-24.468403087257826,1.213529416932555,-25.788963082332746,-21.709093888051648,30.0,0.0,30,30,0,-7.338761767471398,1.341300005297341,-10.521787726921634,-6.070408438054824,30.0,0.0,30,30,0,-11.615612299915353,0.8157292048762017,-13.107728627461114,-10.945576777739387,30.0,0.0,30,30,0,6.747313301186485,0.47634885305767843,6.002301540945492,7.434185773545728,9.6,0.4898979485566356,9,10,10,0.013838311,0.012372037,0.01771747,0.007950982,0.017687209,0.012213827,0.010047793,0.09384888410568237,0.14834776520729065,-30.037153244018555,-0.6467443704605103,0.01699068583548069,21.209449768066406,-5.6907243728637695,-7.0
19,5700,10.0,-27.843451090037895,1.240697186841816,-29.265535963736127,-25.455751482789623,30.0,0.0,30,30,0,-3.6755433255688272,0.5328314818651065,-4.975553867403827,-3.224795885246439,30.0,0.0,30,30,0,-6.447395862846946,0.7954208508940579,-8.164423705697208,-5.464474459381496,30.0,0.0,30,30,0,6.885507616921774,0.44965231265526534,6.184201988798373,7.506987022436261,10.2,1.0770329614269007,9,12,10,0.016134221,0.014242495,0.018550623,0.009072946,0.01855512,0.013198868,0.010889304,0.07416542619466782,0.06556369364261627,-23.114486694335938,3.048773765563965,0.016982758417725563,30.99221420288086,-4.4834675788879395,-7.0
20,6000,10.0,-12.204505014224713,9.057838119985075,-22.953602938418385,-0.554631293674305,26.1,5.374941860150675,18,30,5,-4.2510641352043,1.0957675381176613,-5.941245912524747,-2.835514064071834,30.0,0.0,30,30,0,-5.485574766591635,0.4764437174489763,-5.966697984168874,-4.737906821366957,30.0,0.0,30,30,0,7.0407606366114095,0.7397556066917956,5.968351711986172,7.939075103064406,9.0,0.4472135954999579,8,10,10,0.015337988,0.014610501,0.019239912,0.008820532,0.020411685,0.012871353,0.011191404,0.06529872119426727,0.06716843694448471,-16.444597244262695,1.137387752532959,0.014633658342063427,30.879169464111328,-4.237002849578857,-7.0
21,6300,10.0,-25.873022166529484,1.504425315856717,-28.36129545807173,-23.77360739395002,30.0,0.0,30,30,0,-6.371120133071467,1.4838065179889228,-8.258636475848444,-4.256481897131187,30.0,0.0,30,30,0,0.38778294940918145,5.437909995101331,-4.256213991414488,7.140458135164282,26.1,4.988987873306568,18,30,4,7.163538431646724,0.2485825534209502,6.702748854816509,7.561089347502699,9.4,0.4898979485566356,9,10,10,0.018575234,0.018543245,0.020432226,0.010667643,0.022348778,0.013738769,0.012589886,0.04360699653625488,0.05665421485900879,-10.583342552185059,1.2980605363845825,0.013479017652571201,32.30708694458008,-3.7264838218688965,-7.0
22,6600,10.0,-12.778088991367555,10.29063463086166,-22.044034694393684,-0.1570512761721794,22.8,8.818163074019441,12,30,4,-5.20793698882315,8.70787450215366,-12.901931725820765,7.969297455968945,24.0,9.16515138991168,10,30,3,-2.260362870481374,4.5805827571129205,-5.8601250373309695,6.7800473990307415,28.7,2.6095976701399777,23,30,2,6.988870865069567,0.5061972919416656,6.026199948811001,7.641173407148069,9.6,0.4898979485566356,9,10,10,0.019930564,0.018876472,0.022695692,0.011820597,0.02193156,0.015061934,0.013241555,0.04735688865184784,0.04078935831785202,-5.502684116363525,0.1012304425239563,0.015422063879668713,40.39457702636719,-3.352370500564575,-7.0
23,6900,10.0,-7.3120722328231835,8.658768940315701,-18.403857108063246,0.6946553899413743,22.3,6.542935121182235,14,30,6,-3.7801900789635567,0.8706931000412441,-5.996148555156619,-2.927260181250085,30.0,0.0,30,30,0,-2.314734947265733,4.653242040570443,-5.999934352178938,6.936292232449728,27.2,5.6000000000000005,16,30,2,7.051940727097458,0.666372845305955,5.787860399734214,7.869222704624834,9.3,0.45825756949558405,9,10,10,0.053163365,0.051553532,0.051552456,0.042348698,0.053731464,0.042025015,0.045262836,0.039135683327913284,0.05097397416830063,-2.964599609375,1.0441380739212036,0.015614170581102371,46.18210983276367,-5.699714660644531,-7.0
24,7200,10.0,-4.158339397526678,8.12769118972735,-21.57993700427858,0.0,15.0,7.5099933422074345,11,30,8,-4.168065645350113,4.182881251518969,-8.269905040830368,7.554658633165337,29.2,2.4,22,30,1,-3.824161431288158,0.41097421088099534,-4.472933282629371,-3.477966330043024,30.0,0.0,30,30,0,6.777604780664769,0.3156924370945575,6.0955002924172845,7.276828660447032,11.1,0.3,11,12,10,0.016005429,0.017105058,0.020011783,0.009623386,0.020180142,0.0145049505,0.012754516,0.05992630869150162,0.045108016580343246,-1.7243973016738892,0.10644235461950302,0.01644878089427948,31.819705963134766,-2.789310932159424,-7.0
25,7500,10.0,-2.6359404172924483,7.430152565749506,-12.61630892320608,4.807199665663708,23.3,5.478138369920935,18,30,6,-3.4817530025511507,3.460727427297715,-6.0994173923180615,6.381918371952559,29.3,2.1,23,30,1,-3.302588606686111,3.391283209569036,-4.838976708572327,6.840469073193762,29.1,2.7,21,30,1,-14.511472316668309,1.9646965075492777,-18.70259648438513,-12.46335810191766,30.0,0.0,30,30,0,0.021860637,0.021551512,0.021859901,0.010776025,0.022203632,0.017248437,0.015213848,0.07244858145713806,0.07109202444553375,-2.8816637992858887,-1.0118434429168701,0.015457071363925934,34.16878128051758,-3.5004794597625732,-7.0
26,7800,10.0,-4.97748459603323,7.127708510751898,-17.10097849267584,-0.08847986402651031,17.4,8.248636250920512,12,30,7,-4.421620562273434,0.5500476675425925,-5.477151560168844,-3.764785301113136,30.0,0.0,30,30,0,0.5588473722253026,5.478094525449889,-4.246943294089277,7.303586045297656,23.7,7.836453279386027,13,30,4,7.1928103308627644,0.5486087358604674,5.970413241964029,8.028634015748928,9.0,0.8944271909999159,8,11,10,0.017718738,0.018486047,0.020189015,0.009437221,0.02135291,0.01397498,0.012719446,0.036026179790496826,0.03953136131167412,-2.757955312728882,-2.952009677886963,0.016106951981782913,21.552806854248047,-3.680420398712158,-7.0
27,8100,10.0,-5.60206450825145,7.4955762542002935,-15.949923703315012,1.0,19.6,8.742997197757758,10,30,6,-2.448208644404514,3.576847109242754,-5.59888062294101,7.959503497798787,28.2,5.4,12,30,1,-2.1613788293317553,4.749944093419814,-6.196780787775824,7.315706880557116,27.2,5.670978751503131,14,30,2,7.198719640352552,0.422559829446625,6.608097341253501,7.863075036021622,9.8,0.39999999999999997,9,10,10,0.017870525,0.017497733,0.019347623,0.010193873,0.021456655,0.012323533,0.012431506,0.027016732841730118,0.02590339072048664,-2.1673226356506348,-2.2948498725891113,0.014837159775197506,22.214527130126953,-3.4497804641723633,-7.0
28,8400,10.0,-13.02953279282833,6.862166295774551,-18.181451832643567,1.0,26.8,6.64529909033446,10,30,2,-0.7396204245142497,5.353063765315402,-5.802063974711898,7.662218266415103,26.9,5.028916384272063,17,30,3,-6.415967392188651,0.7484791815111423,-8.264049072517196,-5.4080393759482455,30.0,0.0,30,30,0,7.060459309364395,0.36250545263659584,6.453693742412315,7.689409736287011,9.5,0.5,9,10,10,0.019059489,0.019060936,0.021406844,0.010234316,0.022920761,0.013470783,0.013929884,0.02941562980413437,0.026397008448839188,-2.2605884075164795,0.8037706613540649,0.016828199848532677,23.54481315612793,-2.993673324584961,-7.0
29,8700,10.0,-2.500914189096895,4.109443337650169,-14.403700409623816,-0.07605099492440281,18.5,6.2809234989768825,12,30,9,-4.429885630832404,1.181873397383849,-6.478814683583903,-2.8143315527164563,30.0,0.0,30,30,0,1.3996727053265823,5.372647870935816,-4.155327825284462,6.838234398142234,24.0,6.04979338490167,17,30,5,6.662815877677977,0.5450847522351021,5.741409871186682,7.484619634146412,10.4,0.4898979485566356,10,11,10,0.021640955,0.021994988,0.023188656,0.011078518,0.023607582,0.013747648,0.015327728,0.034122057259082794,0.030486568808555603,-2.7684733867645264,0.1516369730234146,0.014300137758255005,27.100540161132812,-5.445542335510254,-7.0
30,9000,10.0,-2.72530160080773,4.769174353478605,-15.428608155819369,0.8847329083532269,19.8,7.547184905645283,11,30,9,1.866273302837147,5.725305775964954,-5.229579119998085,7.794933322469268,21.0,9.0,12,30,5,-5.27006947079466,0.7516517974073749,-6.115221128448185,-4.294913859739619,30.0,0.0,30,30,0,6.994289227232931,0.6470101522746239,5.6597344086863295,7.852988943127061,9.8,0.8717797887081348,9,12,10,0.015134783,0.01931852,0.01836633,0.009081629,0.02268557,0.011307867,0.011766962,0.020820971578359604,0.020121172070503235,-2.6588950157165527,-0.5108762383460999,0.01483006589114666,23.65709114074707,-2.5282373428344727,-7.0
31,9300,10.0,0.5620407703769905,1.5050315243735959,-1.9810732357425298,2.4381947889748172,23.3,0.45825756949558405,23,24,10,-0.8401494832936471,5.306195407237876,-5.27391885899585,7.895464049251164,26.5,6.08687111741328,12,30,3,0.04858423338757687,5.358685120794375,-4.826344263112632,6.614649908253416,25.2,5.878775382679628,18,30,4,7.071447851743123,0.31443105663510307,6.665438185146182,7.643125642646816,9.5,0.5,9,10,10,0.014344683,0.01824598,0.018087383,0.009486785,0.02247085,0.0113786645,0.011700305,0.023612163960933685,0.024410398676991463,-2.392712116241455,-0.7878962159156799,0.015213796868920326,26.526649475097656,-3.6219980716705322,-7.0
32,9600,10.0,5.587281538088736,0.8057698289955896,3.8296052186148133,6.583787467719235,11.4,0.9165151389911681,10,12,10,2.038680562353048,5.913820727227183,-5.3244945780346065,8.020552673546076,20.8,9.206519429187123,11,30,5,-0.9811385484275889,5.117498513090879,-5.079918552862792,6.820656380802869,27.6,3.6660605559646724,22,30,3,7.007481827773255,0.5598848281194367,6.080490528675352,7.650419250836663,9.8,0.6,9,11,10,0.014595114,0.018684702,0.017616274,0.009548669,0.02386068,0.012539514,0.012176025,0.03314564749598503,0.03349493071436882,-2.198438882827759,0.7785125970840454,0.016568291932344437,42.194705963134766,-5.548518180847168,-7.0
33,9900,10.0,-1.8421039495191938,7.376853248821415,-10.564845189045386,6.267403219308676,20.7,9.33862944976403,10,30,5,-2.9095418578084287,3.5300211229259673,-5.571721443281586,7.523651927778202,28.6,4.2,16,30,1,0.5093380332508955,5.60963811858049,-5.631774664651401,7.546361555802153,23.8,7.769169839822013,10,30,4,7.007098928524998,0.5043094956222993,5.876605513894541,7.752051430830315,9.4,0.4898979485566356,9,10,10,0.0152718015,0.01946148,0.01859251,0.0087862145,0.023518018,0.012254238,0.011770677,0.025671985000371933,0.01946224644780159,-3.394974946975708,-0.8261080980300903,0.015543480403721333,18.481765747070312,-2.618943929672241,-7.0
34,10200,10.0,5.326755046705623,0.8702287048580222,3.886946659269091,6.697431572140244,12.8,1.3266499161421599,9,14,10,-3.035680650518672,3.764886336026755,-6.303820749104876,8.007160486822848,28.2,5.4,12,30,1,3.956165974402275,5.150124160516729,-4.028321411256602,7.405899688356813,19.1,7.2725511342306834,13,30,7,7.0562214912002945,0.46418619510075826,6.214187134409432,7.644956846466982,9.4,0.4898979485566356,9,10,10,0.01595401,0.019366771,0.01842013,0.009750472,0.023049017,0.012495746,0.012370728,0.019328029826283455,0.019058004021644592,-3.649055004119873,0.8901134729385376,0.014247621409595013,22.12626075744629,-3.1926186084747314,-7.0
35,10500,10.0,0.9939830170625985,7.345799734950908,-14.155491397566374,5.866689602121268,15.4,7.418894796396563,10,30,8,0.7280073071205238,5.9791705371523935,-5.753519571906357,8.10419652108768,21.4,10.537551897855593,8,30,4,3.9628811833175677,4.95305106162653,-3.98754431740311,7.250058361257514,24.4,4.2,21,30,7,7.030812657379156,0.44219726321681213,6.20144150647231,7.672916683935273,10.2,0.6,9,11,10,0.016105833,0.018471902,0.018729111,0.009120935,0.021941453,0.013054294,0.012593633,0.02357693389058113,0.029567163437604904,-3.5530457496643066,0.5734773278236389,0.01615319214761257,35.21247863769531,-2.7975969314575195,-7.0
36,10800,10.0,4.2369193602457935,1.0346163090491285,3.0023298861583534,5.775841778762847,12.5,0.6708203932499369,11,13,10,-2.8190471085841633,3.731714839067495,-6.399154880808128,7.877906444248714,28.1,5.7,11,30,1,-2.7887578067268373,3.396297685860125,-4.320322052532729,7.375402952792404,28.3,5.1000000000000005,13,30,1,6.8948989504889555,0.5390407428287097,6.112857976229123,7.678656730200585,10.1,0.3,10,11,10,0.015987517,0.019564461,0.019473389,0.01056425,0.0227509,0.0144206835,0.0134293465,0.02281738445162773,0.02476445771753788,-3.958845853805542,-2.8179140090942383,0.014358626678586006,27.41323471069336,-6.090676307678223,-7.0
37,11100,10.0,3.659089025552946,4.388322515292153,-9.141228787723321,6.610350530391483,15.6,4.800000000000001,14,30,9,-2.961729815198737,3.7873037605555075,-6.7367210446219765,7.921729869588059,28.2,5.4,12,30,1,-5.125502607827306,4.251458138363264,-8.38605558985955,7.432489243113245,28.1,5.699999999999999,11,30,1,6.904972007576307,0.6091800517411868,6.012447256322572,7.768759555711117,9.7,0.45825756949558394,9,10,10,0.015428689,0.01805187,0.019304024,0.009536688,0.031424787,0.012494788,0.012608974,0.07293606549501419,0.06779180467128754,-3.43597674369812,-0.37876856327056885,0.015655959025025368,28.345781326293945,-3.2712955474853516,-7.0
38,11400,10.0,-2.8057660869837537,6.115645389571212,-9.084584280765235,6.8470852724004985,24.8,7.9473265945222105,12,30,3,1.9211855308675332,5.823503148665211,-5.349879405369762,8.10724260474356,20.6,9.478396488858229,9,30,5,-0.4487918653005273,5.05550930694911,-4.763222919479528,7.371847118236845,25.8,6.4621977685614045,14,30,3,7.0173022941204035,0.614236857658274,5.943365290557579,7.747688680130617,9.7,0.45825756949558394,9,10,10,0.015749088,0.018780177,0.018821882,0.008779197,0.023887428,0.012860997,0.011842516,0.023873042315244675,0.018101034685969353,-3.5795557498931885,2.2163352966308594,0.01569950394332409,28.464628219604492,-6.130395889282227,-7.0
39,11700,10.0,5.510974803171495,0.7805884906476083,4.18926838868602,6.752865820978529,13.5,1.2041594578792296,10,14,10,-5.018847202881953,1.6337645339961444,-8.192110609487703,-2.5811518210524644,30.0,0.0,30,30,0,-4.432790002118801,4.015621416515938,-6.438187671889925,7.526942083331493,28.0,6.0,10,30,1,6.829210261783428,0.28007910511587086,6.509837187580353,7.42145017176232,9.8,0.4,9,10,10,0.020164076,0.021004789,0.021609655,0.011509672,0.023285264,0.014986392,0.014281421,0.027022287249565125,0.032308753579854965,-4.137909412384033,0.8280408978462219,0.01697499305009842,21.912052154541016,-3.3070640563964844,-7.0
40,12000,10.0,5.839322163547178,0.6943935610474944,4.788465883588616,6.835034709702578,12.3,1.1874342087037917,10,13,10,1.334571160932015,6.42003087669943,-6.8967779452134925,8.045506723758862,20.7,9.360021367496977,10,30,5,-1.3208721672340995,5.520322001561939,-5.937203329402807,7.4736783784727345,26.3,7.1700767080973415,11,30,3,7.352646149529638,0.46133008002327036,6.472840634483264,7.917446082676511,9.1,0.3,9,10,10,0.015482676,0.018553868,0.019422727,0.009340181,0.021456461,0.013502907,0.0114084855,0.02737869881093502,0.02301366999745369,-4.120757102966309,0.0510009229183197,0.01652335375547409,25.602935791015625,-4.621174335479736,-7.0


==> M3-1.txt <==
action_type: continuous
alpha: 0.2
arch_type: mamba
arch_version: 2
automatic_entropy_tuning: true
clip_grad: 1
env_name: General_Env
env_type: 10
episode_length: 30
eval_freq: 300
final_policy_train_iter: 20
final_rollout_num: 7
gamma: 0.99
general_env: 1
generalize: true
hidden_size: 256
holdout_ratio: 0.2
init_exploration_steps: 15000
initial_policy_train_iter: 15
initial_rollout_num: 1
is_noise: false
lookup_style: 3
lr: 0.0003
max_env_pool_ratio: 0.95
max_grad: 1.0
max_model_gen_ratio: 1
mbrl_steps: 50000
min_env_pool_ratio: 0.05
min_model_gen_ratio: 1
model_based: 1
model_batchsize: 256
model_deterministic: 0
model_train_freq: 300
netlist_path: /envs/netlist/reverse_two_stage_opamp_45nm.cir
ngspice_folder: /home/sr5/youngmin0.oh/.tmp
noise_scale: 0.05
norm_bw: true
num_elites: 5
num_ensembles: 7
patience: 5
policy: Gaussian
policy_train_batch_size: 256
remove_design_folder: true
replay_size: 1000000
replay_type: 2
rollout_freq: 30
run_valid: false
scaling: 15000.0
seed: 123456
simul_freq: 1
target_update_interval: 1
tau: 0.005
total_time_steps: 2000000
use_delta: true
use_graph: false
working_directory: /home/sr5/youngmin0.oh/mamba_eda-main
yaml_path: /envs/netlist/reverse_two_stage_opamp_45nm_cont.yaml


==> M3-2.csv <==
,timesteps,max_rewards,two_stage_tia_45nm.cir's episode_rewards_mean,two_stage_tia_45nm.cir's episode_rewards_std,two_stage_tia_45nm.cir's episode_rewards_min,two_stage_tia_45nm.cir's episode_rewards_max,two_stage_tia_45nm.cir's episode_lengths_mean,two_stage_tia_45nm.cir's episode_lengths_std,two_stage_tia_45nm.cir's episode_lengths_min,two_stage_tia_45nm.cir's episode_lengths_max,two_stage_tia_45nm.cir's success,reverse_two_stage_opamp_45nm.cir's episode_rewards_mean,reverse_two_stage_opamp_45nm.cir's episode_rewards_std,reverse_two_stage_opamp_45nm.cir's episode_rewards_min,reverse_two_stage_opamp_45nm.cir's episode_rewards_max,reverse_two_stage_opamp_45nm.cir's episode_lengths_mean,reverse_two_stage_opamp_45nm.cir's episode_lengths_std,reverse_two_stage_opamp_45nm.cir's episode_lengths_min,reverse_two_stage_opamp_45nm.cir's episode_lengths_max,reverse_two_stage_opamp_45nm.cir's success,twostageopamp2_45nm.cir's episode_rewards_mean,twostageopamp2_45nm.cir's episode_rewards_std,twostageopamp2_45nm.cir's episode_rewards_min,twostageopamp2_45nm.cir's episode_rewards_max,twostageopamp2_45nm.cir's episode_lengths_mean,twostageopamp2_45nm.cir's episode_lengths_std,twostageopamp2_45nm.cir's episode_lengths_min,twostageopamp2_45nm.cir's episode_lengths_max,twostageopamp2_45nm.cir's success,comparator_45nm.cir's episode_rewards_mean,comparator_45nm.cir's episode_rewards_std,comparator_45nm.cir's episode_rewards_min,comparator_45nm.cir's episode_rewards_max,comparator_45nm.cir's episode_lengths_mean,comparator_45nm.cir's episode_lengths_std,comparator_45nm.cir's episode_lengths_min,comparator_45nm.cir's episode_lengths_max,comparator_45nm.cir's success,model 0's loss,model 1's loss,model 2's loss,model 3's loss,model 4's loss,model 5's loss,model 6's loss,qf1_loss,qf2_loss,policy_loss,alpha_loss,alpha,log_pi_max,log_pi_min,target_entropy
0,0,-1.0,-34.26994809989001,3.0383788511349916,-40.257420933080724,-31.057300078124108,30.0,0.0,30,30,0,-33.053797278355006,1.1370647705630836,-34.62393811261558,-30.881858744278134,30.0,0.0,30,30,0,-38.26114876926581,2.8904738157074132,-42.31626085206585,-34.23320265847766,30.0,0.0,30,30,0,-18.743786641496975,2.9744626282008477,-23.42575251399929,-14.705733101009152,30.0,0.0,30,30,0,0.019496532,0.02327033,0.022154685,0.034474038,0.024307847,0.020673173,0.022425156,0.3331044614315033,0.33298707008361816,-6.3866987228393555,-0.06735384464263916,0.993986964225769,-3.678201675415039,-6.468401908874512,-7.0
1,300,-0.3186703310638205,-33.95179565072943,0.46597695189369887,-34.493568847754275,-33.174418265110475,30.0,0.0,30,30,0,-23.948935715111492,0.6187256713484611,-25.22868025133422,-22.913958040985033,30.0,0.0,30,30,0,-24.395213457160516,0.5278160523880149,-25.51354701209349,-23.649965626736126,30.0,0.0,30,30,0,-12.066384898497377,1.8639972577656578,-15.737369867605551,-9.65373738180435,30.0,0.0,30,30,0,0.009112057,0.010265195,0.009897373,0.024026081,0.015282424,0.009375366,0.009370494,0.19778278470039368,0.17932568490505219,-32.258544921875,-17.877466201782227,0.16947303712368011,1.638946294784546,-7.260883331298828,-7.0
2,600,10.0,-32.155858032244694,0.6038084452393069,-33.047907085614476,-31.03614094333065,30.0,0.0,30,30,0,-12.317663545928673,0.9201940687859337,-13.850141134745463,-11.363697264363354,30.0,0.0,30,30,0,-13.889141238312135,0.6048782692795667,-15.07143429375803,-13.219520298759763,30.0,0.0,30,30,0,1.373407555471267,4.694338916000969,-11.134553714148245,5.873530136514119,21.6,4.7791212581394085,15,30,9,0.011576455,0.011029437,0.010200915,0.02674903,0.012611322,0.010593399,0.011264656,0.1174239069223404,0.1567966192960739,-17.978435516357422,-20.273609161376953,0.032173823565244675,12.567241668701172,-12.518789291381836,-7.0
3,900,-0.08159040621991058,-31.194881383636663,1.25134389772311,-33.18961256483875,-30.117804454594282,30.0,0.0,30,30,0,-20.607042781458553,2.0363504456463564,-22.624342906584456,-16.46678516405389,30.0,0.0,30,30,0,-43.707703153457246,0.6107489335656356,-44.795113823888826,-42.85176899102603,30.0,0.0,30,30,0,-14.632911920015678,1.9013062625066186,-17.823750090678093,-12.51325662662297,30.0,0.0,30,30,0,0.009208961,0.0096094925,0.009554903,0.027610479,0.012517758,0.008835921,0.00975029,0.36524197459220886,0.648643434047699,-7.54437780380249,3.415778398513794,0.013552152551710606,30.8593692779541,-2.0839967727661133,-7.0
4,1200,-0.3197917643168712,-34.806746022647786,0.5227954294838745,-35.54149425151429,-33.936268087677114,30.0,0.0,30,30,0,-15.811215875389058,3.149836187878713,-19.472000520617744,-10.905270599258689,30.0,0.0,30,30,0,-20.207559968008884,0.737746921367934,-21.41591164305581,-19.004283320472002,30.0,0.0,30,30,0,-11.69689973604341,2.877759043043625,-16.897428343821037,-7.047777876944773,30.0,0.0,30,30,0,0.009214662,0.009019644,0.009875093,0.02855948,0.012049004,0.008835233,0.010104281,0.4120005965232849,0.4566100835800171,-29.133522033691406,-2.673387050628662,0.020745228976011276,24.353515625,-4.39130973815918,-7.0
5,1500,-0.15134501623429675,-29.981059317616847,1.139895504562908,-33.12451580844498,-29.0397241656899,30.0,0.0,30,30,0,-7.962171477143803,0.7640911624452975,-9.739569901809693,-6.910198777413877,30.0,0.0,30,30,0,-18.355747635723752,0.9003430917846001,-20.138895017349988,-17.581192409421263,30.0,0.0,30,30,0,-23.742628022477753,3.7342203627604365,-28.042007583062563,-18.193894263442875,30.0,0.0,30,30,0,0.0073000607,0.008263354,0.009114225,0.026166264,0.01283364,0.008523299,0.009692626,0.23872080445289612,0.38679319620132446,-38.59443664550781,0.7520523071289062,0.017675792798399925,42.179630279541016,-3.6075568199157715,-7.0
6,1800,-0.14285062823368044,-25.081360782814745,1.3461807411369242,-27.316430289683254,-22.91138943073507,30.0,0.0,30,30,0,-15.137392301404716,0.9472405996131984,-16.927791487652787,-13.854105322386966,30.0,0.0,30,30,0,-14.358065336391158,0.6959697417272868,-16.0958678875642,-13.691576831506872,30.0,0.0,30,30,0,-11.877060376192333,2.158049045494893,-15.788336436686315,-9.49199046840475,30.0,0.0,30,30,0,0.008433272,0.00783895,0.009297935,0.029750453,0.013038361,0.008621182,0.009259894,0.15694092214107513,0.11042951792478561,-24.98401641845703,-3.3972392082214355,0.01005385909229517,26.343936920166016,-2.0130929946899414,-7.0
7,2100,-0.09826089197930304,-34.984964707365904,1.1329269169675975,-36.91065921087194,-33.58481693197302,30.0,0.0,30,30,0,-4.8059919979725825,0.3480738967008746,-5.39966112616444,-4.149975030909106,30.0,0.0,30,30,0,-12.112474875981272,0.6377328546076747,-13.586033279140809,-11.164204422362358,30.0,0.0,30,30,0,-17.699753823038083,2.2484736246674917,-21.43753046781122,-14.581601637750362,30.0,0.0,30,30,0,0.009099126,0.009510686,0.014694431,0.029119441,0.015177379,0.009511422,0.011465029,0.1259988397359848,0.29204240441322327,-16.377544403076172,-1.4715702533721924,0.014373655430972576,35.48165512084961,-3.5817182064056396,-7.0
8,2400,10.0,-27.084057465804868,1.6259097639560092,-30.147299534360915,-24.69271021742437,30.0,0.0,30,30,0,-8.653457345669262,1.4069377350643508,-11.07904459572326,-7.205214703659833,30.0,0.0,30,30,0,-45.66787668777116,0.7448283876162247,-46.93109077227385,-44.89209426902613,30.0,0.0,30,30,0,-13.70131664179235,1.8762139586813087,-16.534093028011554,-10.096451213015179,30.0,0.0,30,30,0,0.009826895,0.010835582,0.01580447,0.019466208,0.016634323,0.01027915,0.0112309735,0.22971053421497345,0.18184544146060944,-9.039250373840332,-2.240140438079834,0.013464724645018578,37.970367431640625,-4.014796733856201,-7.0
9,2700,-0.04295673255998402,-29.367364714365117,0.36951358834828274,-29.78138328824194,-28.690786659163727,30.0,0.0,30,30,0,-18.44929207151707,1.3595087119082592,-20.45615289341198,-15.917826266169213,30.0,0.0,30,30,0,-16.41617136591947,1.664417675249892,-19.567470188912246,-13.864897431981953,30.0,0.0,30,30,0,-11.751235185728715,1.6290563067597883,-14.596062361096577,-9.661350165284649,30.0,0.0,30,30,0,0.010688419,0.016827025,0.015351052,0.020616211,0.012317671,0.009486384,0.015598444,0.294087290763855,0.17173266410827637,-8.540779113769531,2.9673407077789307,0.0159002598375082,21.539453506469727,-4.830226898193359,-7.0
10,3000,-0.08574168711707833,-16.280092237876115,1.8772706357570064,-19.421498255496076,-13.429933435693364,30.0,0.0,30,30,0,-25.575476216873408,1.1023336332598688,-28.02455477392631,-24.30530834633891,30.0,0.0,30,30,0,-7.557667675420056,0.35224723682263576,-8.448603505664279,-7.308557734460052,30.0,0.0,30,30,0,-18.209876305365185,2.342441566944435,-22.22036331760164,-14.612920507871422,30.0,0.0,30,30,0,0.010228681,0.0099160485,0.01465044,0.013106278,0.012056696,0.006549875,0.013448816,0.1150524839758873,0.2109820544719696,-12.292635917663574,-3.4342057704925537,0.02097734808921814,32.86326217651367,-5.621024131774902,-7.0
11,3300,10.0,-13.061768124781262,2.4751256372374075,-17.859237029864634,-9.68200653578763,30.0,0.0,30,30,0,-5.235639455213132,1.0832050962851387,-7.663633940915239,-4.127501349082486,30.0,0.0,30,30,0,-8.280050265617309,0.7448625777076454,-9.922802600167675,-7.125437899982132,30.0,0.0,30,30,0,5.364801188019145,0.7585133193824778,3.725120200292735,6.554308204087766,12.9,1.0440306508910548,12,15,10,0.013150014,0.011648736,0.03061897,0.018861758,0.016489824,0.0110318065,0.009165049,0.12813232839107513,0.06867715716362,-5.985520839691162,0.16484712064266205,0.015552710741758347,36.03615951538086,-3.0094356536865234,-7.0
12,3600,10.0,-1.2662432510937252,7.15259743239512,-13.11284314601893,4.2679933704035955,21.1,6.268173577685928,16,30,7,-5.399383953711092,0.7437746647894932,-6.848375220788817,-4.258593598211445,30.0,0.0,30,30,0,-8.472881480334308,0.9789261035864829,-11.151616177467902,-7.382962246444358,30.0,0.0,30,30,0,0.27511901102759484,9.7595030429314,-15.910213395124249,7.220642678686291,16.2,9.042123644365853,10,30,7,0.0053626103,0.0070142006,0.01913171,0.015312226,0.014702067,0.0072696116,0.00743861,0.045121438801288605,0.06255505979061127,-3.5586206912994385,-1.0159708261489868,0.013093567453324795,40.23805618286133,-4.236922740936279,-7.0
13,3900,10.0,-16.58850351129828,2.109552723467722,-18.81777316966214,-12.445211940814099,30.0,0.0,30,30,0,-44.36899026639425,0.8190273638725117,-46.53168312482266,-43.58915969309131,30.0,0.0,30,30,0,-6.487111147529907,1.4451358381837678,-8.90770586594631,-4.794464379001598,30.0,0.0,30,30,0,-15.777309022742653,2.691715132930292,-19.535146937423534,-11.777600770563712,30.0,0.0,30,30,0,0.011858196,0.0089729,0.022094589,0.01668453,0.015574446,0.0073536113,0.00761702,0.21740208566188812,0.1441258043050766,-2.6360974311828613,-0.8000213503837585,0.020556079223752022,29.687477111816406,-2.3181650638580322,-7.0
14,4200,10.0,-8.427907145861486,6.664484312913384,-15.64818877078804,-0.8386912811196705,22.7,7.321885003194191,14,30,5,-38.844151781883525,2.124954089629586,-41.95045505180311,-35.66986111578148,30.0,0.0,30,30,0,-6.16381728186247,0.39795976028574354,-6.662703515630404,-5.637513712520115,30.0,0.0,30,30,0,6.348219045807926,0.4304587012926756,5.55983618895466,6.819806456951436,10.8,0.4,10,11,10,0.04510802,0.0093704015,0.022286536,0.017245682,0.016737789,0.008550409,0.011258766,0.08075320720672607,0.10263516753911972,1.6589590311050415,-0.5288631916046143,0.022211464121937752,35.17539596557617,-7.8457841873168945,-7.0
15,4500,10.0,-15.0347297714566,2.971358902576041,-19.84139469348257,-11.245461783909125,30.0,0.0,30,30,0,-36.493836779916,2.155610849970772,-41.21733719906662,-34.5103534238916,30.0,0.0,30,30,0,-47.84163171197862,3.1401367526270656,-51.35262327395571,-41.778727434172076,30.0,0.0,30,30,0,4.733038693451111,6.113841246396477,-13.558833816629067,7.407457782577874,12.0,6.0,10,30,9,0.026349768,0.013560978,0.02447122,0.017648153,0.018930921,0.010322613,0.022046901,0.06796758621931076,0.12780943512916565,0.9788653254508972,-1.3736287355422974,0.01981409080326557,39.43383026123047,-4.7799530029296875,-7.0
16,4800,10.0,-15.254045353104832,9.369749490864784,-23.7862543091893,-0.09629174242542682,25.8,6.43117407632541,15,30,3,-6.278638488513632,1.8254460148784974,-8.540533270783197,-3.2865634637475756,30.0,0.0,30,30,0,-39.74940491196121,2.975160783158019,-45.293603418618694,-36.51752720739485,30.0,0.0,30,30,0,-8.773042446503934,5.494391815560409,-14.254170066836297,0.788503891085357,28.6,2.9393876913398134,21,30,3,0.027705967,0.012487552,0.025711777,0.01912527,0.017542114,0.010349782,0.03394864,0.27699729800224304,0.2611443102359772,-2.598613977432251,0.3554176092147827,0.029045837000012398,38.208106994628906,-5.306422710418701,-7.0
17,5100,-0.09981972989910957,-71.2570187030734,62.558318218485624,-227.07589972588067,-22.09735851884386,30.0,0.0,30,30,0,-42.20704199766251,0.6035536764343691,-42.85472899220035,-41.273594284236026,30.0,0.0,30,30,0,-14.782268223979035,1.0216859402487608,-16.489409484591906,-12.997653742637048,30.0,0.0,30,30,0,-12.696451358251384,2.2497562859721936,-15.729915339709368,-8.915291003725711,30.0,0.0,30,30,0,0.02411427,0.015618187,0.035297237,0.02280737,0.020100674,0.0090040555,0.024796028,0.37599536776542664,0.32400378584861755,-8.334354400634766,3.2224557399749756,0.023125652223825455,44.54219055175781,-4.196288585662842,-7.0
18,5400,-0.1098482825412764,-37.28788781345396,1.888564764411957,-42.01458576184248,-35.8114352833838,30.0,0.0,30,30,0,-56.487248300366694,4.05623866821042,-62.595851067523476,-48.90329028310604,30.0,0.0,30,30,0,-7.605599007415471,1.2854226404655777,-10.04516943032372,-6.284484350246351,30.0,0.0,30,30,0,-17.740580514974823,2.7493237466370273,-22.606760086242,-14.265478922205942,30.0,0.0,30,30,0,0.021362817,0.01559643,0.030473735,0.020124933,0.019779485,0.007602676,0.016980236,0.33384624123573303,0.5738440155982971,-17.924291610717773,-6.393455505371094,0.027474146336317062,21.75763511657715,-4.999547958374023,-7.0
19,5700,-0.08486959718722278,-31.13099659521655,1.2962608122256527,-33.788349267235176,-30.0,30.0,0.0,30,30,0,-35.48786225696119,1.691259637794776,-37.330895666262776,-32.287054398999246,30.0,0.0,30,30,0,-17.386686040441997,0.7205041558231,-18.936193733117957,-16.879059944204634,30.0,0.0,30,30,0,-17.174318970099232,2.5345441611911728,-21.24737361987306,-13.13719519796823,30.0,0.0,30,30,0,0.01132266,0.0155724995,0.018789908,0.016709588,0.018790193,0.012251839,0.031155087,1.0045008659362793,0.8667638301849365,-24.141420364379883,3.4574146270751953,0.03531958907842636,30.94593620300293,-3.5508337020874023,-7.0
20,6000,-0.12176280663581611,-16.46952628774373,3.4773804726317468,-23.972066675838697,-11.92235300737102,30.0,0.0,30,30,0,-8.193961875502927,0.9645168588428674,-10.625799394713955,-7.3760527393352335,30.0,0.0,30,30,0,-9.348609096401276,1.1511508934362447,-12.28822444406776,-7.74187217204743,30.0,0.0,30,30,0,-9.551670883062629,1.1205932478376897,-11.722544743704892,-7.740680192855205,30.0,0.0,30,30,0,0.012053563,0.0127667915,0.019269403,0.01683602,0.01510958,0.0078269765,0.016424386,0.4004765450954437,0.3196141719818115,-33.7355842590332,2.598616123199463,0.020120801404118538,31.948293685913086,-5.2325897216796875,-7.0
21,6300,10.0,-15.992922444731198,3.5034992362518014,-25.195668835413958,-11.568733083922675,30.0,0.0,30,30,0,-8.995916340604692,1.4210487324065868,-11.186600491656009,-7.373226023963278,30.0,0.0,30,30,0,-8.895865373192137,0.8400871156330572,-10.628954491951106,-7.836477840847178,30.0,0.0,30,30,0,-13.790674612459995,1.96099359331535,-18.661213307260724,-11.747137660967436,30.0,0.0,30,30,0,0.015909033,0.0113117825,0.017410947,0.020362394,0.014420737,0.0088182455,0.013743075,0.4166420102119446,0.3000706434249878,-35.90618896484375,-3.240933895111084,0.023421479389071465,18.18082618713379,-2.0012948513031006,-7.0
22,6600,-0.0337933986227739,-20.194201779457295,2.6091632865921133,-24.2198777090473,-15.436717819635483,30.0,0.0,30,30,0,-16.849928624185175,2.249549603960544,-19.69429559838167,-13.106669489039461,30.0,0.0,30,30,0,-8.740509844833277,1.0292515982459294,-10.268938266301193,-7.781915341153537,30.0,0.0,30,30,0,-20.00555517097227,2.029445966932822,-23.405010599342763,-16.833866946530655,30.0,0.0,30,30,0,0.011540717,0.012209541,0.018227706,0.019549798,0.015126596,0.0097745145,0.013296767,0.2720436751842499,0.381677508354187,-34.881866455078125,3.5881102085113525,0.024026164785027504,50.92924499511719,-5.39935827255249,-7.0
23,6900,-0.1042208585209691,-25.802008214763145,2.9950107347730723,-33.66487252628947,-22.387744132399035,30.0,0.0,30,30,0,-21.192969873496715,0.9269775616821243,-22.85952647561815,-19.74181855888456,30.0,0.0,30,30,0,-6.875151377683446,1.0407649844680034,-9.118740859727998,-5.105537907806003,30.0,0.0,30,30,0,-19.663103457891374,3.4032999456512303,-23.982070787234292,-14.345073147630927,30.0,0.0,30,30,0,0.01255463,0.01183942,0.017448016,0.01758964,0.014463531,0.008322221,0.013853573,0.1815490424633026,0.11749985814094543,-29.922147750854492,-4.204349517822266,0.01582695171236992,26.96017074584961,-3.9177162647247314,-7.0
24,7200,10.0,-20.02862064107122,2.683993877420615,-25.276075521831242,-15.257494481429395,30.0,0.0,30,30,0,-3.0913544874754897,3.5447452151100913,-6.044213322262403,7.150556999504751,29.6,1.2,26,30,1,-6.1757752616998705,0.9195265877079639,-8.449584268766639,-5.030469571978314,30.0,0.0,30,30,0,-11.96776055414259,1.648931717169574,-14.1751462483005,-8.875661601207746,30.0,0.0,30,30,0,0.011643588,0.01012204,0.016870588,0.018002518,0.013035315,0.008310217,0.012130942,0.14608098566532135,0.19407008588314056,-21.539487838745117,0.8797435760498047,0.012120522558689117,53.826690673828125,-2.083102226257324,-7.0
25,7500,-0.03021315382799964,-38.49210240897136,1.1700440120668323,-39.75780485719015,-36.754654501549055,30.0,0.0,30,30,0,-4.856668749902733,0.9818319570516668,-7.458683881606371,-3.779279336835405,30.0,0.0,30,30,0,-25.746579825854646,1.431850430884164,-28.13227247005274,-24.259463871611118,30.0,0.0,30,30,0,-12.01029596893014,1.9784605617051456,-15.188313566307652,-8.886199133045254,30.0,0.0,30,30,0,0.0096379,0.010500111,0.016728047,0.017236203,0.013771017,0.009841192,0.017692626,0.27727842330932617,0.19367295503616333,-17.76253318786621,0.7506320476531982,0.016568316146731377,49.66474914550781,-4.024783611297607,-7.0
26,7800,10.0,-11.476580415621783,4.397741456684568,-14.785674832646691,1.302483460070352,29.9,0.3,29,30,1,-5.388179023855151,0.9519827239228017,-7.00519643353538,-4.146399767179519,30.0,0.0,30,30,0,-6.562961225676186,0.6595334586433527,-7.825240582136833,-6.020189978239193,30.0,0.0,30,30,0,-11.64895952320199,4.312786307821265,-17.518705142215588,-1.289713103145969,29.7,0.9,27,30,1,0.010412486,0.011180465,0.016782414,0.014867066,0.014971466,0.008881552,0.013880186,0.15561231970787048,0.10415094345808029,-12.775777816772461,-0.7616524696350098,0.016297437250614166,52.3280143737793,-4.563334941864014,-7.0
27,8100,10.0,-6.637302393882218,8.009475408440247,-15.673973053221719,1.8144586941183132,21.2,8.8068155425216,12,30,5,-5.277815483583856,1.0136211586125248,-7.370256189663617,-4.010220479517613,30.0,0.0,30,30,0,-6.865773409546998,0.6292498377661443,-8.030800831163539,-6.0405217448040185,30.0,0.0,30,30,0,6.643463987466193,0.2887691520295165,6.261365295957104,7.125450440028437,10.6,0.66332495807108,10,12,10,0.011718515,0.011147282,0.017249634,0.03320643,0.014620587,0.028092388,0.014898577,0.2559933364391327,0.25867101550102234,-10.05599308013916,-1.5235686302185059,0.01847364380955696,25.38865852355957,-6.066303253173828,-7.0
28,8400,10.0,-25.650513556368463,0.8391932045973988,-26.79271480919386,-23.91922227589904,30.0,0.0,30,30,0,-15.782240743076496,1.0167423146841235,-17.404801994354106,-14.661177739122321,30.0,0.0,30,30,0,-7.189663511497875,0.8450006715775756,-9.383586202401007,-6.003231944790078,30.0,0.0,30,30,0,-2.7582337694337804,11.549510763089003,-17.434996869623998,7.36694666932782,18.4,9.499473669630333,10,30,6,0.012877353,0.012602158,0.016157087,0.025983514,0.019233376,0.021447277,0.021474473,0.13602910935878754,0.16700215637683868,-11.028133392333984,4.556365966796875,0.01988093927502632,75.27800750732422,-3.022430181503296,-7.0
29,8700,10.0,-30.731472247553462,0.7252653369781069,-31.986374780481412,-29.51350482449823,30.0,0.0,30,30,0,-7.550048559707548,1.0711370003752843,-9.917081967997452,-6.293888220341499,30.0,0.0,30,30,0,-8.088925075695306,0.5845399610923891,-9.351491924328977,-7.461884181243584,30.0,0.0,30,30,0,-4.018709977623028,11.141488897263805,-16.690106683165048,7.644671493087116,20.8,9.206519429187123,11,30,5,0.010555417,0.011012243,0.012808437,0.02258382,0.011776252,0.018485932,0.013372641,0.2099483758211136,0.16686122119426727,-14.712037086486816,-1.029036283493042,0.03052612394094467,36.24220657348633,-2.670771360397339,-7.0
30,9000,10.0,-9.693143651819014,8.003865111229523,-17.69543651308134,2.5330136924771125,24.6,6.974238309665077,13,30,4,-7.298312689437511,1.0879401457015725,-9.721821551653688,-5.869116279570156,30.0,0.0,30,30,0,-61.908137139775285,0.43769418698932566,-62.840529502298075,-61.17766025859396,30.0,0.0,30,30,0,6.48700436843477,0.338993196924837,5.798791515417217,7.011079016861572,10.0,0.0,10,10,10,0.012835291,0.009959656,0.012766467,0.018420491,0.012382512,0.016094025,0.013541272,0.12060760706663132,0.10197421163320541,-12.376792907714844,-1.3424503803253174,0.020191429182887077,41.19459533691406,-6.031293869018555,-7.0
31,9300,10.0,-11.207744314496988,6.512897721685766,-18.60086454842491,-0.5566212058004609,29.1,1.5779733838059502,25,30,3,-8.216071629301622,0.8925940424456673,-9.576830160232761,-6.632145809180846,30.0,0.0,30,30,0,-9.456956648210625,1.0034832118696249,-12.159020907923129,-8.462651260269904,30.0,0.0,30,30,0,7.161623311288915,0.37193474282513944,6.402596053989182,7.7673242579307304,9.5,0.6708203932499369,9,11,10,0.011684328,0.011063791,0.01306807,0.018719545,0.013598799,0.01640677,0.0136954095,0.10974718630313873,0.11976329982280731,-11.162041664123535,0.2625936269760132,0.020867811515927315,32.438297271728516,-5.709942817687988,-7.0
32,9600,10.0,-21.899913522487104,1.5926684633459038,-25.11065788704638,-19.722247169026318,30.0,0.0,30,30,0,1.787507001547254,5.718668999154849,-4.658893447009924,7.629637889274601,22.7,7.40337760755184,14,30,5,-5.667241532352215,0.8560074264742075,-6.976771103398928,-4.501487080592833,30.0,0.0,30,30,0,5.891628463493118,0.75030154270509,3.863302382548042,6.744264163134115,13.6,1.42828568570857,12,17,10,0.012833024,0.010109875,0.0126174735,0.017526556,0.013987365,0.015392279,0.014907478,0.08475843071937561,0.06314131617546082,-6.371356964111328,0.22449204325675964,0.016173817217350006,46.85199737548828,-2.5292487144470215,-7.0
33,9900,10.0,-5.641028748870788,7.313779565945636,-14.2419076036154,3.9931533718535244,23.6,8.07712820252347,11,30,4,-4.446910577711815,1.164415290926119,-6.682682833155794,-3.160078039780506,30.0,0.0,30,30,0,-8.617540334275345,1.0991896194454116,-11.257308577805325,-7.618312526362246,30.0,0.0,30,30,0,6.694342451348,0.49367034446207136,5.968421440212799,7.378387648694925,10.3,1.1874342087037917,9,12,10,0.013995061,0.011673607,0.014650003,0.020495411,0.016102621,0.017335271,0.015089114,0.07038755714893341,0.06765516847372055,-4.672179698944092,-0.9683877229690552,0.016193287447094917,42.346214294433594,-2.8197975158691406,-7.0
34,10200,10.0,-19.494435791678303,1.6002943316219924,-21.152305402399794,-16.304768487572403,30.0,0.0,30,30,0,-0.5459294320444481,5.282579676043852,-5.931934285379345,7.676545506522846,28.8,1.8330302779823362,26,30,3,-34.010749636906446,0.6517645986730671,-34.866060935452374,-32.631007178744234,30.0,0.0,30,30,0,-19.233223878603948,1.6446387085892549,-21.62206397986171,-16.96051599221293,30.0,0.0,30,30,0,0.014347598,0.028055914,0.014195424,0.021706566,0.015009586,0.02648941,0.0141644655,0.13384297490119934,0.0795423611998558,-3.7969284057617188,-1.0477533340454102,0.015915021300315857,33.652366638183594,-3.3007848262786865,-7.0
35,10500,10.0,-1.1461852213467285,6.451058021952988,-11.700873809685648,4.527119108269663,23.3,4.583666654546335,19,30,7,-3.0426899435192674,3.442205333600832,-4.99941540489285,7.122899835380801,28.3,5.1000000000000005,13,30,1,-15.34804611842861,0.8217991291044724,-17.349092640764198,-14.558572758889088,30.0,0.0,30,30,0,-17.46127312389868,2.2683847430967297,-20.172329764437066,-12.407031027363036,30.0,0.0,30,30,0,0.012749089,0.018407037,0.015457104,0.018450242,0.012849295,0.019759718,0.0113530345,0.1470687836408615,0.1802653670310974,-9.062793731689453,0.4649321734905243,0.016163432970643044,44.247779846191406,-8.091104507446289,-7.0
36,10800,10.0,-3.8584177957773305,6.556981703353468,-12.271381149591706,3.161513030140381,24.5,6.18465843842649,17,30,5,-29.11855428322108,0.7180466153992826,-29.958665893580832,-27.98739786769592,30.0,0.0,30,30,0,-8.689022174795722,0.8933196334589527,-10.335875195343775,-7.308511074988521,30.0,0.0,30,30,0,-13.732004647259199,2.612539954579706,-17.22289896276186,-9.122597728509108,30.0,0.0,30,30,0,0.0107507305,0.017538091,0.016096042,0.01774523,0.01303307,0.017882511,0.011369429,0.44983381032943726,0.4024072289466858,-13.657840728759766,3.0746843814849854,0.029848570004105568,41.29607009887695,-3.72455096244812,-7.0
37,11100,-0.0224064687701558,-1.9148333551565575,8.062498380532938,-13.568962243046728,5.376023339522211,23.7,6.94334213473598,15,30,6,-35.4318773632621,1.252203296780133,-36.95897458525577,-33.928324915525906,30.0,0.0,30,30,0,-25.70593437256399,16.231636913115853,-35.94030444171669,6.75516253610053,26.6,6.8,13,30,2,-17.369348891333345,2.681947660983514,-20.975110107297713,-12.529015111348345,30.0,0.0,30,30,0,0.013959074,0.020277707,0.019085387,0.019857824,0.016620653,0.0202402,0.015869167,0.26646432280540466,0.2470339983701706,-16.81751823425293,-1.0140254497528076,0.024111459031701088,26.92660140991211,-4.018852233886719,-7.0
38,11400,10.0,-17.11160809852813,2.8418692837868913,-20.822888005419145,-12.72549792576083,30.0,0.0,30,30,0,-11.454368911857475,2.2098352887100727,-15.52572549824368,-7.91060200327704,30.0,0.0,30,30,0,-6.876245135422981,0.8392087127939606,-8.852541456452164,-6.182969948864132,30.0,0.0,30,30,0,-14.281697855191606,1.5369789902148183,-17.304913427975848,-11.564576843880916,30.0,0.0,30,30,0,0.011708372,0.013114434,0.016731916,0.016051698,0.01288904,0.013942647,0.011100241,0.1641351878643036,0.19452917575836182,-14.836363792419434,0.27431559562683105,0.02134082093834877,37.03095626831055,-3.2380428314208984,-7.0
39,11700,10.0,-6.927003370025998,6.988844203347248,-15.757806070191391,3.298021666236494,27.0,4.9396356140913875,13,30,5,-2.7992434719717947,4.4785301302996645,-6.353388511610708,5.919112340563572,29.8,0.39999999999999997,29,30,2,-6.709731976259609,1.059928621103138,-8.787842764388161,-5.052630133278717,30.0,0.0,30,30,0,-10.352699004475786,2.4692626624808143,-16.040456195296898,-7.026750820678154,30.0,0.0,30,30,0,0.010158712,0.012172164,0.01463557,0.014731188,0.01087933,0.013011546,0.010228063,0.1523541808128357,0.1395443081855774,-15.630133628845215,-2.3002774715423584,0.021538181230425835,30.09576416015625,-6.1291704177856445,-7.0
40,12000,10.0,0.8605227301201278,1.2034238718178638,-0.42136760491082015,3.07781497070562,19.0,0.0,19,19,10,-3.721762818148612,6.181160279023232,-14.046279782548915,7.512599922316061,27.4,5.276362383309167,15,30,2,-12.298171143760568,0.9425140638193289,-13.428496469337281,-10.738850009250072,30.0,0.0,30,30,0,-8.891782657328097,1.5787416728853647,-12.631660641182402,-6.9180638976578175,30.0,0.0,30,30,0,0.01423018,0.015604578,0.029110467,0.018194642,0.014291462,0.016178997,0.0126269935,0.22317227721214294,0.7566016316413879,-12.092966079711914,-0.35179656744003296,0.020035363733768463,44.76026153564453,-4.5624284744262695,-7.0
41,12300,10.0,-1.987690636961711,6.752566095759614,-12.41788288462516,4.147488858220252,22.4,5.161395160225576,17,30,7,-7.569036615205356,2.547556720537449,-11.656983946567262,-3.7809077559949222,30.0,0.0,30,30,0,-12.358770415512364,0.7822528859754894,-13.553709309426347,-11.591455341902554,30.0,0.0,30,30,0,6.589392260249282,0.4604077986787432,5.659787250258547,7.3921918814477205,13.0,0.7745966692414834,12,14,10,0.03284622,0.017226227,0.021925945,0.015817357,0.016914003,0.01583678,0.012576819,0.1417108178138733,0.23588640987873077,-19.19502067565918,-0.0138670913875103,0.02456965297460556,35.18037033081055,-3.6683104038238525,-7.0
42,12600,10.0,2.40510982992662,1.426155149718054,-0.023001987372186505,4.35592193026627,16.6,1.2,16,20,10,-3.61426034387834,3.7689872329786427,-6.750645529290006,7.207952701639295,29.4,1.8,24,30,1,-11.56526541293498,1.9816225216875083,-16.29870369531216,-9.737211412669678,30.0,0.0,30,30,0,6.211649756798437,0.5422415021868464,5.049798129049947,7.181494656557335,11.0,0.0,11,11,10,0.019605381,0.012040894,0.018179484,0.0138669275,0.016052432,0.015181871,0.011888629,0.10266226530075073,0.12631402909755707,-17.11090660095215,1.0789958238601685,0.02157149836421013,60.4921989440918,-3.322035074234009,-7.0
43,12900,10.0,-32.26419533033461,3.31398161944869,-40.89524075292168,-30.0,30.0,0.0,30,30,0,-7.031329863629637,0.6680473875866305,-8.230443636366667,-5.661547929521567,30.0,0.0,30,30,0,-9.53758412454495,0.7868741364756124,-10.622426258452215,-8.557299238931646,30.0,0.0,30,30,0,-16.359180469633934,2.5351194631476424,-20.24723440568452,-13.927231375450658,30.0,0.0,30,30,0,0.0141977845,0.013564224,0.037385304,0.014262433,0.011516951,0.01213156,0.012715892,0.2426687479019165,0.2145768254995346,-22.310392379760742,-2.2420248985290527,0.016968421638011932,46.226905822753906,-4.027742385864258,-7.0
44,13200,10.0,-21.60820009508799,1.793282520762675,-23.112036034586648,-16.556129866427447,30.0,0.0,30,30,0,-4.5175076099350955,0.8744426094388632,-5.639334978830097,-2.94147371427393,30.0,0.0,30,30,0,-7.808942824169648,0.8464102208970155,-10.203035685403309,-6.953945116076115,30.0,0.0,30,30,0,6.782405753878322,0.6229206051929774,6.064265819216496,7.853131091435015,10.5,0.5,10,11,10,0.016996643,0.019384472,0.030695507,0.01332758,0.020158676,0.015017209,0.014278518,0.18276748061180115,0.1665194034576416,-20.7905216217041,3.5564913749694824,0.01895791105926037,57.47166442871094,-2.7938756942749023,-7.0
45,13500,10.0,-17.306333033494216,2.117854442846334,-18.73780267031416,-11.225244906911541,30.0,0.0,30,30,0,-6.102424839133324,1.313549492681772,-8.779415348705571,-4.594508647676831,30.0,0.0,30,30,0,-8.660055669688294,0.4067748525998741,-9.78813671206343,-8.215679218341032,30.0,0.0,30,30,0,7.1271421992999695,0.4568144208929977,5.972458471840401,7.726906658992163,9.5,0.5,9,10,10,0.0155231,0.028407816,0.02921121,0.016753042,0.013719387,0.014291208,0.013563656,0.05981976538896561,0.07771074771881104,-16.923622131347656,-1.0193986892700195,0.016836725175380707,35.5841178894043,-3.609138011932373,-7.0
46,13800,10.0,-2.8369449459085834,6.8924192681014835,-11.910323125084062,5.882580288797304,23.1,8.455175929571187,12,30,4,-5.733895087385369,1.3066845043312065,-8.640827403885698,-4.377942455375179,30.0,0.0,30,30,0,-6.855421863615322,0.9319850270997897,-8.569497533188454,-5.820882190826813,30.0,0.0,30,30,0,6.330533415870353,0.4918542142154668,5.562028259492342,7.424661573183597,10.5,0.6708203932499369,10,12,10,0.014538528,0.018951738,0.03212134,0.012844333,0.013794241,0.011768748,0.03249461,0.07009468972682953,0.07230190187692642,-14.395003318786621,0.572860062122345,0.014869606122374535,41.34120559692383,-2.9044454097747803,-7.0
47,14100,10.0,-40.55996733747951,1.326328138461067,-42.634255610820574,-38.92694004815385,30.0,0.0,30,30,0,-4.266317084152692,3.681542764326268,-6.6383790573175325,6.613032892783004,29.8,0.6,28,30,1,-5.107384332999478,0.7871366857964072,-6.534808191361624,-4.422632715527288,30.0,0.0,30,30,0,7.012806511615194,0.7292584697083677,5.752313876313187,7.994140898706519,9.6,0.8,9,11,10,0.013765475,0.013059988,0.022957101,0.011118691,0.015507573,0.011859701,0.017064055,0.10736723244190216,0.07976216077804565,-10.99416732788086,-3.608553409576416,0.01588429883122444,30.639263153076172,-7.339681625366211,-7.0
48,14400,10.0,5.092603252704556,1.4682463604311613,1.4562455967867862,6.492593744549744,15.0,4.381780460041329,13,27,10,-7.0506474639583745,1.5477594988799444,-9.809546948563815,-4.9086576772101544,30.0,0.0,30,30,0,-5.402149010377605,1.175516484062547,-8.046058535618924,-4.25132395976287,30.0,0.0,30,30,0,7.157907315624047,0.545602296883845,5.9441785521688475,7.840796813038271,9.9,0.7000000000000001,9,11,10,0.013049217,0.012447322,0.020239064,0.012156238,0.016446108,0.01335554,0.014979851,0.05008886381983757,0.041680268943309784,-9.797821044921875,-1.5768826007843018,0.016219522804021835,34.995147705078125,-4.23337459564209,-7.0
49,14700,10.0,3.709328433311184,0.6637463745797533,2.7328310600151493,4.5633171025861206,16.8,0.39999999999999997,16,17,10,-4.7362835019388045,4.835371855910998,-9.448293404237376,8.173435035392373,28.3,5.1000000000000005,13,30,1,-21.12460453558637,1.0056636236932017,-22.864848271027356,-19.64473595874434,30.0,0.0,30,30,0,6.726032692703217,0.5682601716066509,5.926820856319942,7.505498679964875,9.8,0.4,9,10,10,0.012825049,0.013273823,0.020600354,0.022218034,0.021742094,0.024420545,0.015686413,0.05828475579619408,0.06317571550607681,-8.009984970092773,1.1261065006256104,0.016423795372247696,43.85175323486328,-4.620349884033203,-7.0
50,15000,10.0,4.01672016583947,0.7632272039758513,2.4605734254441876,5.3151216660711915,15.1,1.2206555615733703,13,18,10,0.5618536720647461,5.955677274621541,-6.1943443362871955,8.132431090113899,23.7,7.836453279386027,13,30,4,-17.381279246498828,1.6305094910272349,-20.2487666747319,-15.089009353227608,30.0,0.0,30,30,0,6.89596909676491,0.7592450858502021,5.520851256253813,7.878979024556298,9.8,0.4,9,10,10,0.016209224,0.017241506,0.033661507,0.017016744,0.019047849,0.018198162,0.017936481,0.10741584748029709,0.09777449071407318,-11.230603218078613,-0.9810730218887329,0.019412344321608543,22.566123962402344,-3.499284505844116,-7.0
51,15300,10.0,-1.9764860645247282,7.3149102011341425,-10.523729988669627,6.0281519532953425,22.1,7.930321557162735,13,30,5,-6.076373594388918,1.8825742515498378,-8.838653232440775,-3.423787033114718,30.0,0.0,30,30,0,-5.580242797750656,0.8345001266374975,-7.060944520813382,-4.626899596566044,30.0,0.0,30,30,0,7.234658215093122,0.41723187986538846,6.559822587071638,7.8198761920995015,9.6,0.66332495807108,9,11,10,0.012617304,0.0153465485,0.049386982,0.01438316,0.015305909,0.013990774,0.014624342,0.04125874489545822,0.033181898295879364,-11.290523529052734,0.20118415355682373,0.01589329168200493,38.63897705078125,-2.735379457473755,-7.0
52,15600,10.0,2.665707428018105,4.586608343277332,-10.666807448703898,5.750895205186599,16.5,4.8218253804964775,13,30,9,-0.20287113712442212,5.366895896998003,-4.874024154581885,8.292992391535659,23.8,9.579144011862438,7,30,3,-3.3576063584262372,3.4872052213259823,-6.033875620492972,6.887921932748431,29.3,2.1,23,30,1,6.997530305463305,0.425623328100919,6.297225670471588,7.7003787530297405,9.9,0.5385164807134504,9,11,10,0.012000728,0.015080308,0.025940511,0.0143665625,0.018258048,0.014430478,0.014339784,0.045368291437625885,0.04679951071739197,-7.643060684204102,2.7995526790618896,0.014943650923669338,30.46121597290039,-5.906360626220703,-7.0
53,15900,10.0,4.608020082289482,1.9423683699947638,1.497448264319699,6.81391614600427,19.5,7.787810988975015,13,30,10,-1.8836936505621953,4.987155127051773,-6.0557164131641406,8.011461335447102,25.7,8.602906485601247,8,30,2,-1.081857985452921,5.213284359016642,-5.469938003436816,7.030622261795839,28.7,2.238302928559939,23,30,3,6.342864231167853,0.450191727854221,5.5645007556938015,6.919953482033689,10.5,0.5,10,11,10,0.011350605,0.012859659,0.020052183,0.013097029,0.045885343,0.013157842,0.012888349,0.0375746488571167,0.025812707841396332,-6.981159687042236,-2.7134249210357666,0.014520830474793911,47.67302322387695,-4.484045028686523,-7.0
54,16200,10.0,5.02524838035196,0.6841562446302405,3.8309727445322643,6.200662680480845,12.8,0.6,12,14,10,-1.5987478376020405,4.8166187707045856,-5.294561138177497,8.105238854122945,26.2,7.6000000000000005,11,30,2,-5.154650338618129,1.1000150643817352,-7.243873036583601,-3.99544337511125,30.0,0.0,30,30,0,7.233435894125347,0.3714068873026579,6.479947799021623,7.969436950917536,10.0,0.6324555320336759,9,11,10,0.011015762,0.013349552,0.015710086,0.013931081,0.036671072,0.014411612,0.010008298,0.026715070009231567,0.025086818262934685,-5.354151248931885,0.7735998630523682,0.013797629624605179,43.36850357055664,-3.49169659614563,-7.0
55,16500,10.0,4.750413315063068,1.0105857990127936,3.375050770680173,6.558938267409865,13.8,1.5999999999999999,13,17,10,-4.227877563941151,0.9916982017874083,-6.312184495855912,-3.3754773176693904,30.0,0.0,30,30,0,-5.671090892112378,0.816855595992933,-7.552332924577172,-4.841892215933838,30.0,0.0,30,30,0,7.035776624864901,0.5390339433580422,6.060059464526443,7.908681616043282,9.7,0.6403124237432849,9,11,10,0.009478604,0.012065602,0.012373195,0.010229127,0.03593822,0.014539482,0.010599252,0.037259168922901154,0.03882113844156265,-4.217263698577881,1.6885422468185425,0.013844560831785202,35.654747009277344,-3.1357293128967285,-7.0
56,16800,10.0,5.309862830082912,1.3895831546852275,1.4940572455283405,6.492008036353021,13.6,4.862098312457287,11,28,10,-6.942590699097193,4.775120782480694,-10.50806285188567,6.920599916905751,29.3,2.1,23,30,1,-1.850265041798113,7.450219637758304,-9.04292768722752,7.249612572395112,22.4,9.308061022576078,11,30,4,6.893252121501602,0.5142875054594734,5.857630527323378,7.738284916557975,9.6,0.4898979485566356,9,10,10,0.03922634,0.037851844,0.03715204,0.03768232,0.06442249,0.043863382,0.03860953,0.036970797926187515,0.0262470580637455,-5.269225120544434,-2.8857407569885254,0.01518573984503746,30.730396270751953,-2.1454825401306152,-7.0
57,17100,10.0,4.158771917534466,1.2069558078093303,2.2652763586163527,6.062494809224593,18.2,3.3704599092705436,11,20,10,-1.4475090199911438,4.676802860567975,-5.334101109571735,7.895725958280133,25.6,8.8,8,30,2,-5.059462878052294,0.7090083940024483,-6.437253295136801,-4.076376180092512,30.0,0.0,30,30,0,7.046743491558383,0.30549419885317514,6.522370583181124,7.389023448940954,9.8,0.4,9,10,10,0.0139058875,0.018108368,0.01866819,0.013651102,0.0387502,0.020130003,0.014636263,0.05278308689594269,0.07909741252660751,-4.786680698394775,-0.12304854393005371,0.013976730406284332,34.45502853393555,-5.418310165405273,-7.0
58,17400,10.0,5.5774964836161764,0.7383990176564506,4.327215238711754,6.490157438868605,12.7,1.1874342087037917,12,15,10,-1.5806893312251085,6.559872646144417,-8.685240996416242,8.306300509098286,23.4,10.081666528902849,8,30,3,3.5601515719796106,5.3289252547107955,-5.037573600855689,7.564475036928539,22.4,6.829348431585549,10,30,7,7.228273318209709,0.4638172846578798,6.356857487969693,8.0311173955811,9.6,0.66332495807108,9,11,10,0.010439151,0.011919166,0.015718246,0.01202833,0.028681727,0.013186011,0.02873271,0.06093797832727432,0.03692585229873657,-4.9258036613464355,0.3605159521102905,0.013842917047441006,34.164306640625,-2.8432273864746094,-7.0
59,17700,10.0,4.404308251951543,1.1875730195229448,2.5305142292543525,6.333665660833219,15.7,2.3259406699226015,13,18,10,-3.4514159143280807,3.7547922178293556,-6.336745650932831,7.576426790306478,28.0,6.0,10,30,1,-1.6716310950033293,5.9581190470723,-6.73093798354976,7.463813750450204,24.5,8.40535543567314,11,30,3,6.906072834046303,0.5780302812417523,5.679103643616481,7.755852169982763,9.6,0.4898979485566356,9,10,10,0.012196064,0.012474288,0.015624792,0.013223629,0.021375446,0.01597716,0.021185266,0.02555358037352562,0.024463489651679993,-4.755607604980469,-0.31834280490875244,0.013971713371574879,43.34651565551758,-4.713558197021484,-7.0
60,18000,10.0,0.34310735772096546,8.418768150073447,-20.198611388200526,5.172462904592645,19.7,6.603786792439623,14,30,8,-0.22833339449295664,5.255266973385559,-5.250141946622858,7.904653030534458,25.0,7.64198926981712,13,30,3,-2.84825507953027,5.293730456902944,-7.472095402681317,7.611649044100946,25.6,8.8,8,30,2,7.370659373450375,0.519299762867154,6.110069400515448,7.979121922224487,9.2,0.4,9,10,10,0.013863527,0.017200006,0.021721778,0.017108424,0.024423655,0.019595388,0.024588311,0.08644035458564758,0.046781275421381,-4.956198692321777,0.6640832424163818,0.014492525719106197,35.24091339111328,-6.258495330810547,-7.0
61,18300,10.0,4.4046508416450045,1.2472292298480698,2.4558920722089983,6.581308452796707,14.9,1.9209372712298547,14,20,10,-1.1795503780570777,4.580765299295954,-4.794098295743518,8.15587919471169,25.6,8.8,8,30,2,-3.1521983840861507,3.5702482526916737,-5.106868839913601,7.492338011984234,28.0,6.0,10,30,1,7.428190227200591,0.38307409825466954,6.889175472146281,7.963893540215047,9.5,0.5,9,10,10,0.011385906,0.0113070505,0.01498837,0.013840448,0.017937692,0.033574283,0.01807481,0.024357479065656662,0.02032569609582424,-4.69278621673584,-1.5185670852661133,0.013837696053087711,28.524829864501953,-3.178971290588379,-7.0
62,18600,10.0,-2.1947473426214765,8.35072434959399,-13.694071158575621,6.876290235988273,19.7,8.414867794564572,12,30,6,1.8624433239646216,5.990017242825187,-6.389794232742804,8.241767350862963,20.9,10.241581909060727,8,30,5,1.5471381191096731,6.014714837849665,-5.6804791139631545,7.5662780899412825,19.6,10.403845442911962,9,30,5,7.216949013440653,0.5394425998054312,5.9229480730261175,7.849037984195534,9.3,0.45825756949558394,9,10,10,0.01166086,0.011149686,0.014210479,0.01293532,0.016531596,0.023331147,0.016819978,0.036840952932834625,0.025770029053092003,-4.345401763916016,2.832561492919922,0.013836007565259933,37.58348083496094,-5.513209819793701,-7.0
63,18900,10.0,4.032737777396227,2.0166813735494005,1.1717545478885132,6.761939384786756,18.0,5.118593556827891,13,25,10,-1.3793555555589103,4.499286067549003,-4.50067292248994,7.587447416698276,26.9,6.847627326307997,8,30,2,-2.4935569244563927,5.099763132096104,-6.890471933603731,7.636720961284892,25.7,8.602906485601247,8,30,2,2.5816399339522116,1.588049138265088,-1.6065275730788535,4.248948252443149,18.7,2.0024984394500787,16,22,10,0.011388393,0.0113576865,0.014501737,0.0127573535,0.016346129,0.019438732,0.016097011,0.03356022387742996,0.03299463540315628,-4.741744518280029,-0.19767534732818604,0.014368489384651184,24.60806655883789,-8.360496520996094,-7.0
64,19200,10.0,4.477786058492214,1.9118130739803378,-0.4635431793462743,6.719583929740081,14.9,5.068530358989675,12,30,10,-2.1969623751949876,3.3650303191258795,-4.351668433639896,7.811000086334467,28.0,6.0,10,30,1,-0.48845610711771903,5.21448461195015,-5.065440100467797,7.518204380738208,23.9,9.321480569094161,9,30,3,7.307008469515955,0.31353344964790075,6.747990031485868,7.755375574556533,9.3,0.6403124237432849,8,10,10,0.010656367,0.008300595,0.01186347,0.011889709,0.014288734,0.016683368,0.015115601,0.028164075687527657,0.02619951032102108,-4.923357963562012,-2.733797073364258,0.013560031540691853,26.975900650024414,-3.256255626678467,-7.0
65,19500,10.0,5.0440976403473154,1.2736926935991855,3.298248421110131,7.1709763126801604,14.0,3.22490309931942,10,20,10,-1.6174433011897071,4.814760658078224,-6.037532950755643,8.009813115334714,26.0,8.0,10,30,2,-0.40151990457417996,6.415339247841897,-6.877458112307537,7.552963558410929,22.3,9.623408959407264,9,30,4,6.992339308486256,0.5052218199776832,6.341033059535411,7.829931260967264,9.2,0.4,9,10,10,0.010250036,0.009207561,0.012726928,0.011451233,0.014948873,0.017005784,0.014554277,0.02991771511733532,0.025599705055356026,-4.682539939880371,0.16473734378814697,0.01367178838700056,30.92536735534668,-4.475128173828125,-7.0
66,19800,10.0,2.830443605734813,4.560150483908074,-10.37112906659549,6.300493929584272,17.1,5.243090691567332,11,30,9,-8.24790049647893,1.8847823257903842,-10.804750626543555,-6.024051318922073,30.0,0.0,30,30,0,-11.966038575050806,0.4967861396907064,-12.773323560368128,-11.484251184246203,30.0,0.0,30,30,0,7.292716958162107,0.44284022985284144,6.328445802548042,7.877915204949289,9.6,0.4898979485566356,9,10,10,0.011469828,0.010860395,0.014531189,0.012479733,0.016770516,0.0178215,0.023717811,0.08275972306728363,0.09406176209449768,-8.847360610961914,-0.21691304445266724,0.016187002882361412,28.59909439086914,-3.6816210746765137,-7.0
67,20100,10.0,5.82728215274821,0.9973162724143911,4.7186784950941245,7.221013236631597,11.1,1.374772708486752,9,12,10,-1.3690120066820923,4.697247896311604,-6.264974670277821,8.038878271434658,25.8,8.399999999999999,9,30,2,0.26807945135989775,5.516446447370282,-7.346715951762121,4.99159055060346,28.3,1.4177446878757824,27,30,6,7.314706760662963,0.25840516572373967,7.045809898802316,7.722520597026584,9.6,0.4898979485566356,9,10,10,0.010300645,0.01101841,0.0120713,0.011431781,0.015024786,0.016218504,0.018671231,0.035989802330732346,0.04660264402627945,-7.079685688018799,-1.1616239547729492,0.012814851477742195,30.832138061523438,-4.649631500244141,-7.0
68,20400,10.0,2.7990204713971742,5.391047667649323,-9.560059536863013,7.028998800942032,15.3,7.403377607551839,9,30,8,-1.931485643356433,5.220297248806278,-7.5481463267585145,8.230769585361685,25.6,8.8,8,30,2,-1.0983226424415715,5.700970898570255,-6.32088681945667,7.617076548554113,23.4,10.081666528902849,8,30,3,7.407460738189999,0.256175041529081,6.9638549968521435,7.684653691898385,9.0,0.4472135954999579,8,10,10,0.009751499,0.00838462,0.010615193,0.011076726,0.014905637,0.014595502,0.017201992,0.046481549739837646,0.04431162029504776,-5.377821445465088,-2.16267466545105,0.012025156989693642,35.255550384521484,-4.753777503967285,-7.0


==> M3-2.txt <==
action_type: continuous
alpha: 0.2
arch_type: mamba
arch_version: 2
automatic_entropy_tuning: true
clip_grad: 1
env_name: General_Env
env_type: 10
episode_length: 30
eval_freq: 300
final_policy_train_iter: 20
final_rollout_num: 5
gamma: 0.99
general_env: 1
generalize: true
hidden_size: 256
holdout_ratio: 0.2
init_exploration_steps: 15000
initial_policy_train_iter: 10
initial_rollout_num: 1
is_noise: false
lookup_style: 3
lr: 0.0003
max_env_pool_ratio: 0.5
max_grad: 1.0
max_model_gen_ratio: 1
mbrl_steps: 50000
min_env_pool_ratio: 0.05
min_model_gen_ratio: 1
model_based: 1
model_batchsize: 256
model_deterministic: 0
model_train_freq: 300
netlist_path: /envs/netlist/reverse_two_stage_opamp_45nm.cir
ngspice_folder: /data/home/youngmin0.oh/.tmp
noise_scale: 0.05
norm_bw: true
num_elites: 5
num_ensembles: 7
patience: 5
policy: Gaussian
policy_train_batch_size: 256
remove_design_folder: true
replay_size: 1000000
replay_type: 1
rollout_freq: 30
run_valid: false
scaling: 15000.0
seed: 123456
simul_freq: 1
target_update_interval: 1
tau: 0.005
total_time_steps: 50300
use_delta: true
use_graph: false
working_directory: /data/home/youngmin0.oh/mamba_eda
yaml_path: /envs/netlist/reverse_two_stage_opamp_45nm_cont.yaml

